Generation of pure, spin polarized, and unpolarized charge currents at the few cycle limit of circularly polarized light

In certain members of the transition metal dichalcogenide (TMDC) family, laser pulses of oppositely circularly polarized light excite electrons of opposite spin. Here we show that in the few cycle limit such pulses generate not only a spin density excitation, but also a spin current excitation. Employing the example of the TMDC WSe$_2$ we show that pure spin currents, the flow of spin in the absence of net charge flow, 100% spin polarized currents, and charge currents are all accessible and controllable by tuning the amplitude of ~ 5 femtosecond gap tuned light pulses. Underpinning this physics is a symmetry lowering of the valley charge excitation from C3 at long duration to C2 in the few cycle limit, imbuing the excitation with net current. Our results both highlight the emergence of a rich light-spin current coupling at ultrafast times in the TMDC family, as well presenting a route to the all-optical generation of pure spin currents.

==> dir.txt <==
/home/sam2/PHYSICS-PROJECTS/ultrapen-paper/WSe2/pd/10-a/pigdir0010

/home/sam2/PHYSICS-PROJECTS/ultrapen-paper/WSe2/fig1/P

/home/sam2/PHYSICS-PROJECTS/ultrapen-paper/WSe2/fig1


==> info.txt <==
Figure 1
--------

/home/sam2/PHYSICS-PROJECTS/HENPOL/57/FWHM/08/pigdir0000

 0.901241 120.000000 degrees 0 0.001000 eV 90.00 degrees 0.00 500.000000 fs       10 fs 0
 0.160000 00.000000 degrees 0 1.550000 eV 90.00 degrees 0.0000 500.000000 fs 1.000000 fs 0
 0.160000 90.000000 degrees 0 1.550000 eV 00.00 degrees 0.0000 500.000000 fs 1.000000 fs 0

valley pol.: 0.88

Figure 2
--------

(a,b) /home/sam2/PHYSICS-PROJECTS/HENPOL/57/FWHM

nk = 2600

(b) /home/sam2/PHYSICS-PROJECTS/HENPOL/57/FWHM/01/pigdir0067

 0.901241 120.000000 degrees 0 0.001000 eV 90.00 degrees 0.00 500.000000 fs       77 fs 0
 0.100000 00.000000 degrees 0 0.550000 eV 90.00 degrees     0.000505 500.000000 fs 1.700000 fs 0
 0.100000 90.000000 degrees 0 0.550000 eV 00.00 degrees     0.000505 500.000000 fs 1.700000 fs 0

valley pol.: 0.88

(c) /home/sam2/PHYSICS-PROJECTS/HENPOL/57/FWHM/08/pigdir0067

 0.901241 120.000000 degrees 0 0.001000 eV 90.00 degrees 0.00 500.000000 fs       77 fs 0
 0.160000 00.000000 degrees 0 1.550000 eV 90.00 degrees 0.0000 500.000000 fs 1.000000 fs 0
 0.160000 90.000000 degrees 0 1.550000 eV 00.00 degrees 0.0000 500.000000 fs 1.000000 fs 0

valley pol.: 0.95

Figure 3
--------

Figure 4
--------

